Semantic Prediction: Which One Should Come First, Recognition or Prediction?

The ultimate goal of video prediction is not forecasting future pixel-values given some previous frames. Rather, the end goal of video prediction is to discover valuable internal representations from the vast amount of available unlabeled video data in a self-supervised fashion for downstream tasks. One of the primary downstream tasks is interpreting the scene's semantic composition and using it for decision-making. For example, by predicting human movements, an observer can anticipate human activities and collaborate in a shared workspace. There are two main ways to achieve the same outcome, given a pre-trained video prediction and pre-trained semantic extraction model; one can first apply predictions and then extract semantics or first extract semantics and then predict. We investigate these configurations using the Local Frequency Domain Transformer Network (LFDTN) as the video prediction model and U-Net as the semantic extraction model on synthetic and real datasets.

==> old.txt <==
% \begin{table}[t]
% \vspace{-52px}
% \begin{minipage}[b]{0.7\linewidth}
% \vspace{-10px}
% 	\footnotesize
% 	\begin{tabular}
% 		{l | c | c | c| c| c}
% 		\footnotesize{Model\hspace{0px}} & 
% 		\footnotesize{\hspace{0px}L1\hspace{0px}} & 
% 		\footnotesize{\hspace{0px}MSE\hspace{0px}}  & \footnotesize{\hspace{0px}DSSIM\hspace{0px}} &  
% 		 \footnotesize{\hspace{0px}BCE\hspace{0px}}\\

%         \arrayrulecolor{BurntOrange}
% 		\hline
% 		\hline  % L1   L2  SSIM   BCE       #
		
		
% 		\footnotesize{Sem\_Pred (*)}       &\s{0.0014} &\s{0.00028} &   0.0039  &\f{0.0076} \\
% 		\footnotesize{Sem\_Pred (0\%)}     &   0.0033  &   0.00138  &   0.0089  &   0.0167  \\
% 		\footnotesize{Sem\_Pred (1\%)}     &   0.0024  &   0.00084  &   0.0062  &   0.0106  \\
% 		\footnotesize{Sem\_Pred (5\%)}     &   0.0017  &   0.00049  &   0.0042  &   0.0092  \\
% 		\footnotesize{Sem\_Pred (10\%)}    &   0.0016  &   0.00049  &   0.0041  &   0.0096  \\		
% 		\footnotesize{Sem\_Pred (20\%)}    &   0.0014  &   0.00040  &\s{0.0035} &   0.0085  \\
% 		\footnotesize{Sem\_Pred (100\%)}   &\f{0.0011} &\f{0.00025} &\f{0.0024} &\s{0.0083} \\	
% 		\arrayrulecolor{green}
% 		\hline
% 		\hline
% 		\footnotesize{Pred\_Sem (*)}       &   0.0034  &   0.00103  &   0.0181  &   0.0148  \\	
% 		\footnotesize{Pred\_Sem (0\%)}     &   0.0044  &   0.00148  &   0.0212  &   0.0178  \\
% 		\footnotesize{Pred\_Sem (1\%)}     &   0.0034  &   0.00111  &   0.0162  &   0.0169  \\
% 		\footnotesize{Pred\_Sem (5\%)}     &   0.0030  &   0.00096  &   0.0136  &   0.0146  \\
% 		\footnotesize{Pred\_Sem (10\%)}    &   0.0029  &   0.00094  &   0.0127  &   0.0152  \\		
% 		\footnotesize{Pred\_Sem (20\%)}    &   0.0030  &   0.00095  &   0.0140  &   0.0155  \\
% 		\footnotesize{Pred\_Sem (100\%)}   &   0.0028  &   0.00080  &   0.0133  &   0.0123 \\	
		
% \end{tabular}
% \caption{Testset results for ``Moving MNIST".}
% \vspace{10px}
% \label{Table_results1}
% \end{minipage}\hfill
% \begin{minipage}[b]{0.29\linewidth}
%     \centering
%     \includegraphics[trim=0 4 0 0,clip,width=0.95\linewidth]{img/ESANNPlot.eps}
%     \vspace{-10px}
%     \captionof{figure}{Plots for MSE and DSSIM losses.}
%     \label{plot}
% \end{minipage}%
% \vspace{-13px}
% \end{table}
%Chart ploted: https://www.chartgo.com/get.do?id=c56858a388
